A Two-Stage Method for Text Line Detection in Historical Documents

This work presents a two-stage text line detection method for historical documents. Each detected text line is represented by its baseline. In a first stage, a deep neural network called ARU-Net labels pixels to belong to one of the three classes: baseline, separator or other. The separator class marks beginning and end of each text line. The ARU-Net is trainable from scratch with manageably few manually annotated example images (less than 50). This is achieved by utilizing data augmentation strategies. The network predictions are used as input for the second stage which performs a bottom-up clustering to build baselines. The developed method is capable of handling complex layouts as well as curved and arbitrarily oriented text lines. It substantially outperforms current state-of-the-art approaches. For example, for the complex track of the cBAD: ICDAR2017 Competition on Baseline Detection the F-value is increased from 0.859 to 0.922. The framework to train and run the ARU-Net is open source.

==> bozen_res.txt <==
1	0.38614	0.05686	0.07344
3	0.5739	0.0701	0.0773
5	0.5722	0.0705	0.0568
10	0.64264	0.02836	0.01904
30	0.69544	0.00846	0.01214
50	0.71336	0.00614	0.01346
100	0.76138	0.00592	0.00888
200	0.8262	0.0217	0.0143
350	0.93538	0.01672	0.00628









==> bozen_res_s.txt <==
1	0.62966	0.05214	0.04286
3	0.77928	0.02692	0.03078
5	0.8497	0.0263	0.0432
10	0.92982	0.00928	0.00902
30	0.96324	0.00526	0.00584
50	0.96552	0.00448	0.00322
100	0.96916	0.00284	0.00166
200	0.97134	0.00286	0.00394
350	0.97402	0.00248	0.00412








==> bozen_res_s_a.txt <==
1	0.79522	0.05528	0.07522
3	0.90056	0.02064	0.03716
5	0.92428	0.02012	0.02748
10	0.94874	0.01316	0.00674
30	0.9633	0.0073	0.0032
50	0.96746	0.00294	0.00516
100	0.97306	0.00184	0.00476
200	0.97332	0.00478	0.00242
350	0.97338	0.00122	0.00128













==> bozen_res_s_a_e.txt <==
1	0.727	0.0563	0.0612
3	0.8838	0.0323	0.0419
5	0.91194	0.02186	0.03904
10	0.94538	0.01222	0.00718
30	0.96148	0.00872	0.00468
50	0.96902	0.00468	0.00632
100	0.9715	0.0039	0.0026
200	0.97458	0.00372	0.00218
350	0.97492	0.00268	0.00562








